Conformal prediction for functional Ordinary kriging

Functional Ordinary Kriging is the most widely used method to predict a curve at a given spatial point. However, uncertainty remains an open issue. In this article a distribution-free prediction method based on two different modulation functions and two conformity scores is proposed. Through simulations and benchmark data analyses, we demonstrate the advantages of our approach when compared to standard methods.

==> tab_boot.txt <==
\begin{tabular}{c|r|r|r|r|r|r|r}
\hline
Scenario & N & Cov$_{\alpha_{L}}$\%  & Cov$_{\alpha_G}$ \% & Width & InterScore & TimeT & TimeM\\
\hline
\multirow{3}{*}{1} & 75 & 91.61 & 12.00 & 22.08 & 22.08 & 3183.85 & 15.92\\
\cline{2-8}
 & 100 & 91.91 & 14.00 & 22.02 & 25.49 & 2814.99 & 14.07\\
\cline{2-8}
 & 200 & 99.53 & 53.50 & 34.51 & 60.53 & 2882.61 & 14.41\\
\hline
\multirow{3}{*}{2} & 75 & 79.72 & 0.00 & 15.92 & 15.92 & 3198.20 & 15.99\\
\cline{2-8}
 & 100 & 83.32 & 2.00 & 14.58 & 14.58 & 2812.37 & 14.06\\
\cline{2-8}
 & 200 & 97.66 & 4.50 & 25.27 & 25.27 & 2978.95 & 14.89\\
\hline
\multirow{3}{*}{3} & 75 & 91.67 & 14.67 & 22.06 & 22.06 & 3190.77 & 15.95\\
\cline{2-8}
 & 100 & 91.93 & 14.00 & 21.86 & 25.61 & 2860.98 & 14.30\\
\cline{2-8}
 & 200 & 99.52 & 53.00 & 34.44 & 60.34 & 2974.23 & 14.87\\
\hline
\end{tabular}
